False discovery rate regression: an application to neural synchrony detection in primary visual cortex

Many approaches for multiple testing begin with the assumption that all tests in a given study should be combined into a global false-discovery-rate analysis. But this may be inappropriate for many of today's large-scale screening problems, where auxiliary information about each test is often available, and where a combined analysis can lead to poorly calibrated error rates within different subsets of the experiment. To address this issue, we introduce an approach called false-discovery-rate regression that directly uses this auxiliary information to inform the outcome of each test. The method can be motivated by a two-groups model in which covariates are allowed to influence the local false discovery rate, or equivalently, the posterior probability that a given observation is a signal. This poses many subtle issues at the interface between inference and computation, and we investigate several variations of the overall approach. Simulation evidence suggests that: (1) when covariate effects are present, FDR regression improves power for a fixed false-discovery rate; and (2) when covariate effects are absent, the method is robust, in the sense that it does not lead to inflated error rates. We apply the method to neural recordings from primary visual cortex. The goal is to detect pairs of neurons that exhibit fine-time-scale interactions, in the sense that they fire together more often than expected due to chance. Our method detects roughly 50% more synchronous pairs versus a standard FDR-controlling analysis. The companion R package FDRreg implements all methods described in the paper.

==> graphs/sim-results-table.txt <==
0.09 0.1 0.1 0.1 0.11 0.22 0.22 0.23 0.26 0.27 
0.1 0.1 0.1 0.1 0.1 0.15 0.17 0.18 0.19 0.19 
0.09 0.09 0.09 0.1 0.12 0.14 0.17 0.18 0.21 0.22 
0.1 0.1 0.1 0.1 0.11 0.14 0.17 0.18 0.2 0.2 
0.09 0.09 0.09 0.1 0.1 0.22 0.22 0.23 0.26 0.27 
0.09 0.1 0.1 0.1 0.1 0.15 0.17 0.17 0.19 0.19 
0.09 0.09 0.1 0.11 0.11 0.13 0.17 0.18 0.21 0.22 
0.09 0.09 0.09 0.1 0.12 0.14 0.18 0.18 0.2 0.21 
0.09 0.09 0.09 0.1 0.1 0.22 0.22 0.23 0.29 0.3 
0.09 0.09 0.1 0.09 0.09 0.15 0.17 0.18 0.21 0.21 
0.09 0.09 0.1 0.1 0.09 0.13 0.16 0.17 0.25 0.25 
0.09 0.1 0.1 0.1 0.1 0.13 0.17 0.18 0.22 0.22 
0.09 0.09 0.1 0.1 0.1 0.22 0.22 0.23 0.24 0.24 
0.09 0.1 0.1 0.1 0.11 0.15 0.18 0.18 0.19 0.19 
0.09 0.09 0.1 0.1 0.1 0.14 0.17 0.18 0.2 0.2 
0.1 0.1 0.1 0.1 0.11 0.14 0.18 0.18 0.19 0.2 
0.09 0.1 0.1 0.11 0.1 0.2 0.2 0.2 0.2 0.2 
0.09 0.09 0.1 0.1 0.1 0.14 0.16 0.17 0.17 0.16 
0.1 0.1 0.1 0.11 0.1 0.13 0.16 0.16 0.17 0.16 
0.09 0.1 0.1 0.11 0.1 0.13 0.16 0.16 0.16 0.16 
